Difference Views for Visual Graph Query Building

Knowledge Graphs (KGs) contain vast amounts of linked resources that encode knowledge in various domains, which can be queried and searched for using specialized languages like SPARQL, a query language developed to query KGs. Existing visual query builders enable non-expert users to construct SPARQL queries and utilize the knowledge contained in these graphs. Query building is, however, an iterative and, often, visual process where the question of the user can change and differ throughout the process, especially for explorative search. Our visual querying interface communicates these change between iterative steps in the query building process using graph differences to contrast the changes and the evolution in the graph query. We also enable users to formulate their evolving information needs using a natural language interface directly integrated into the difference query view. We, furthermore, communicate the change in results in the result view by contrasting the differences in both result distribution and individual instances of the prototype graph and demonstrate the system's applicability through case studies on different ontologies and usage scenarios, illustrating how our system fosters, both, data exploration and analysis of domain-specific graphs.

==> viz/data/data_school_colours_urban.csv <==
previous,official school colour
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Royal Blue And White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Black And White
false,
false,Royal Blue And White
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Black And White
false,
false,Black And White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Black And White
false,
false,Black And White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Blue And Black
false,
false,Hunter Green & White
false,
false,Blue And Black
false,
false,Blue And Black
true,Navy Blue And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Royal Blue And White
true,Royal Blue And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Black And White
true,Black And White
true,
true,
true,Royal Blue And White
true,Royal Blue And White
true,Hunter Green And White
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,Navy Blue And White
true,Hunter Green And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,Hunter Green And White
true,
true,
true,Black And White
true,Black And White
true,
true,
true,Black And White
true,Black And White
true,
true,
true,Crimsonandgray
true,Crimsonandgray
true,Hunter Green And White
true,Navy Blue And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Black And White
true,Black And White
true,Hunter Green And White
true,
true,
true,Black And White
true,Black And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,Navy Blue And White
true,
true,
true,Blue And Black
true,Blue And Black
true,Hunter Green And White
true,
true,
true,Blue And Black
true,Blue And Black
true,Navy Blue And White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,Blue Grey
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,
true,
true,Maroon
true,Maroon
true,White
true,White
true,
true,
true,Blue And Black
true,Blue And Black
true,
true,
true,Dark Blue; Light Blue And White
true,Dark Blue; Light Blue And White
true,
true,
true,Hunter Green & White
true,Hunter Green & White
true,
true,
true,Blue And Black
true,Blue And Black
true,Hunter Green And White
true,
true,
true,Blue And Black
true,Blue And Black
true,Navy Blue And White


==> viz/data/test.csv <==
ship beam (μ),date of christening
16.5,4/13/2005
16.5,4/13/2005
16.5,11/17/2005
8.02,5/20/1988
8.02,5/20/1988
10,9/24/2011
47,11/28/2010
60.5,11/28/2010
47,11/28/2010
60.5,11/28/2010
15.5,8/27/2003
13.5,3/13/1974
13.5,12/14/1972
13.5,6/11/1972
13.5,5/2/1975
13.5,6/8/1972
13.5,6/11/1972
19,12/11/1989
13.5,9/18/1981
7,5/24/2015
10.363,5/9/1987
14.5,3/8/2011
9.754,8/26/1938
17.7,2/14/1930
16.154,10/4/1853
16.154,10/4/1853
16.154,10/4/1853
16.154,10/4/1853
24.5,10/25/2019
18,6/7/2019
13,3/9/2017
39,9/8/2017
73,9/8/2017
3.6,7/4/2014
39,7/4/2014
73,7/4/2014
14.021,4/1/1922
13.411,7/25/1854
16,7/12/2017
6.4,7/14/1992
13.411,1/3/1854
21.336,5/24/2003
14.295,4/18/1904
14.295,4/18/1904
14.295,4/18/1904
14.295,4/18/1904
14.295,4/18/1904
28.41,3/23/1987
28.41,3/23/1987
28.41,3/23/1987
28.41,3/23/1987
28.41,3/23/1987
27.6,9/28/1984
27.6,9/28/1984
27.6,9/28/1984
27.6,9/28/1984
27.6,9/28/1984
27.6,9/28/1984
19.5,3/20/1997
19.5,3/20/1997
55,9/28/2017
26.8,11/26/2007
26.8,11/26/2007
26.8,11/26/2007
26.8,11/26/2007
18.5,10/19/2002
11.887,3/24/2007
11.278,9/27/1980
11.278,9/27/1980
15.24,12/13/2004
15.24,12/13/2004
19.507,5/20/2016
16.4,12/8/2010
15.149,6/8/1895
15.149,6/8/1895
15.149,6/8/1895
17.069,4/27/1940
9.144,6/18/1910
24.445,7/18/1931
24.445,2/5/1931
10,1/6/2021
10,1/6/2021
5.486,11/16/2008
12.802,5/13/1893
12.802,5/13/1893
29.87,5/23/1912
15.24,7/10/1902
16.5,10/17/2007
9.754,5/18/1939
16.459,2/29/2020
11.582,3/16/1984
32.309,10/20/2012
11.887,8/20/1993
29.566,3/26/2011
32.004,3/26/2011
10.058,10/28/1989
31.8,5/18/1996
31.8,8/28/1993
10.3,11/6/2010
31.6,8/26/2017
10,4/1/1995
31.6,5/6/2018
10.3,12/3/2016
31.6,1/14/2012
10.3,10/20/2018
29.5,8/21/2021
31.9,8/21/2021
17.678,12/4/2010
20.117,10/6/2018
31.6,6/13/2015
22.555,8/27/1954
20.117,5/16/2009
29.5,7/15/2006
31.9,7/15/2006
10.363,7/31/2021
10.3,10/10/2015
31.6,10/4/2008
10.3,4/29/2017
31.8,3/25/2000
20.117,3/26/2022
12.1,6/5/2004
12.1,6/5/2004
10.3,9/6/2014
10.3,9/6/2014
31.6,9/22/2018
31.8,5/16/1992
31.8,8/19/2006
31.6,5/7/2016
29.5,1/15/2005
32,1/15/2005
24.597,6/18/2016
20.117,5/7/2011
10.3,10/27/2012
10.3,12/3/2011
31.6,12/7/2019
31.6,11/8/2014
10.363,6/21/2008
29.5,11/20/2004
32,11/20/2004
29.5,3/1/2008
31.9,3/1/2008
10.3,11/2/2013
31.6,6/29/2019
31.6,12/19/2015
20.117,10/31/2015
20.117,1/23/1999
25.603,5/6/1989
29.5,6/12/2010
31.9,6/12/2010
31.6,8/29/2020
29.5,7/28/2012
31.9,7/28/2012
20.117,6/5/2010
20.117,5/10/2008
10.3,7/31/2004
20.117,4/1/2017
25.603,11/19/1988
32.309,9/16/2017
31.6,2/11/2017
10.363,10/20/2018
10.3,3/5/2016

